Origin of Plutonium-244 in the Early Solar System

We investigate the origin in the early Solar System of the short-lived radionuclide 244Pu (with a half life of 80 Myr) produced by the rapid (r) neutron-capture process. We consider two large sets of r-process nucleosynthesis models and analyse if the origin of 244Pu in the ESS is consistent with that of the other r and slow (s) neutron-capture process radioactive nuclei. Uncertainties on the r-process models come from both the nuclear physics input and the astrophysical site. The former strongly affects the ratios of isotopes of close mass (129I/127I, 244Pu/238U, and 247Pu/235U). The 129I/247Cm ratio, instead, which involves isotopes of a very different mass, is much more variable than those listed above and is more affected by the physics of the astrophysical site. We consider possible scenarios for the evolution of the abundances of these radioactive nuclei in the galactic interstellar medium and verify under which scenarios and conditions solutions can be found for the origin of 244Pu that are consistent with the origin of the other isotopes. Solutions are generally found for all the possible different regimes controlled by the interval ($\delta$) between additions from the source to the parcel of interstellar medium gas that ended up in the Solar System, relative to decay timescales. If r-process ejecta in interstellar medium are mixed within a relatively small area (leading to a long $\delta$), we derive that the last event that explains the 129I and 247Cm abundances in the early Solar System can also account for the abundance of 244Pu. Due to its longer half life, however, 244Pu may have originated from a few events instead of one only. If r-process ejecta in interstellar medium are mixed within a relatively large area (leading to a short $\delta$), we derive that the time elapsed from the formation of the molecular cloud to the formation of the Sun was 9-16 Myr.

==> PRISM-ratios.txt <==
Nuclear input models
====================
['DZ33', 'ETFSI', 'ETFSIQ', 'ETFSI_Mkt', 'FRDM12', 'FRDM95', 'FRDM_Mkt', 'HFB', 'HFB21', 'HFB_Mkt', 'SLY4', 'TF', 'TF_Mkt', 'UNEDF0']

NS12_NS14
=========

Cm247/U235
[0.9910043270325666, 0.06680113906027527, 0.046075949367088614, 0.14555231906789157, 0.41920731707317077, 0.5973365617433414, 0.27257799671592775, 0.9325808419768151, 0.890842013888889, 0.5790568654646325, 0.6881028938906751, 0.1630393996247655, 0.04804528946806238, 1.5866829070239543]

I129/I127
[4.235562310030396, 5.146737812272618, 5.56998556998557, 6.574988246356371, 4.573831775700935, 4.681366889863773, 5.203339296362551, 3.767896475770925, 3.5858027421494914, 6.461971830985916, 4.935478168640622, 4.104119850187266, 3.3663755458515285, 3.4782025486250836]

Pu244/U238
[0.7576923076923078, 0.40896079651524586, 0.5128856624319419, 0.3083861874559549, 0.44959432048681547, 0.4113667117726658, 0.349737452680425, 0.5628809752967597, 0.5933235592646894, 0.564936065321214, 0.5030792917628945, 0.43331457512661786, 0.327027027027027, 0.8485397784491441]

I129/Cm247
[6.404688038607377, 75.38188277087035, 81.57227387996619, 43.05726600985221, 13.347272727272728, 5.478989325766787, 58.40696117804551, 8.953222113182859, 7.900121802679658, 13.736526946107784, 26.093457943925237, 21.01649405446874, 342.77456647398844, 13.270214943705218]

NS14_NS14
=========

Cm247/U235
[1.0743961352657005, 0.0706408345752608, 0.05105963528831937, 0.1501624695369618, 0.3573795180722892, 0.6024369016536119, 0.31737173717371736, 1.1311667971808927, 1.8055797733217087, 0.6632718014003819, 0.7134615384615385, 0.21897321428571428, 0.05416036308623298, 1.5235313209996755]

I129/I127
[3.7578706353749283, 5.237430167597765, 5.492656875834445, 3.8105726872246692, 4.418630751964086, 3.9915623298856833, 3.7975575387505875, 3.9274747770141833, 4.515325670498084, 3.979955162864302, 4.741029387887644, 4.331825037707391, 2.3001158748551562, 3.649282920469361]

Pu244/U238
[0.765990639625585, 0.4075112107623318, 0.5174924924924925, 0.3534228187919463, 0.4325325325325325, 0.4487895716945996, 0.3680019905449116, 0.6018571157854843, 0.745118549511855, 0.6179447852760735, 0.5224334600760456, 0.5361076345431789, 0.3576388888888889, 0.8391529259618493]

I129/Cm247
[7.379721223021582, 67.8119349005425, 66.18404118404118, 32.75628888287801, 16.590813316477035, 4.237214677838774, 45.85933068633012, 9.297334717895467, 11.380975374215357, 9.65451055662188, 26.23539982030548, 19.517499150526675, 369.6461824953445, 11.925862803579037]

NS14_BH5
========

Cm247/U235
[0.7931693989071038, 0.09336842105263159, 0.07079889807162534, 0.23317403424930308, 0.5732334361686499, 0.5648622981956316, 0.40084121976866455, 1.1268372346216657, 2.3207871310323287, 0.772832945865161, 0.8615284128020901, 0.28746903385631706, 0.11847690387016231, 1.4241549876339654]

I129/I127
[2.6854460093896715, 4.686730506155951, 4.977692797960485, 2.5658972449739386, 3.6690951325097667, 3.3408620365142108, 2.5453799610296377, 3.7478801582815144, 4.74676912329724, 2.1420911528150133, 4.813048933500627, 4.0267396568059795, 1.520332313073896, 3.62109375]

Pu244/U238
[0.7312177121771217, 0.4057091882247993, 0.5134142268729823, 0.4301359971115658, 0.5953964194373401, 0.49893292682926826, 0.4144222415291052, 0.608615221987315, 0.7904054825813821, 0.6391932270916335, 0.5699208443271767, 0.6288461538461538, 0.4299333333333334, 0.8225369714642783]

I129/Cm247
[6.896314157767826, 64.37429537767756, 60.778210116731515, 5.885567890691716, 8.90568939005638, 2.984196368527236, 13.022035676810074, 9.608695652173912, 9.14535666218035, 3.433605500644607, 14.541319181197876, 13.734290843806104, 183.19283456269756, 10.732272069464544]

NS14_BH10
=========

Cm247/U235
[0.8541902604756512, 0.08797749481788569, 0.06478454680534919, 0.21747614917606245, 0.48217915706735326, 0.5832017682349226, 0.3828311294168654, 1.091182364729459, 1.8018520584625684, 0.782319391634981, 0.804236669101534, 0.2691185663679933, 0.09328585961342828, 1.4077860794337396]

I129/I127
[2.9274680993955675, 4.749531208143584, 5.062721132196848, 2.8003099974166883, 3.565290648694187, 3.249760459916959, 2.935908691834943, 3.67304347826087, 4.4079999999999995, 2.737348389795065, 3.6543669600541633, 4.136103455586178, 1.699544135930377, 3.5879069767441862]

Pu244/U238
[0.7382501807664498, 0.4093252463987869, 0.5115699906609941, 0.42157123834886817, 0.5325311203319503, 0.4881623449830891, 0.3993812610489098, 0.6000981354268891, 0.743509400179051, 0.6481352791290249, 0.5508182601205857, 0.6068201193520886, 0.3896434634974533, 0.8204048907596712]

I129/Cm247
[7.2240636393768645, 59.67687647256816, 60.16819571865444, 10.807577268195413, 11.89432265317594, 3.6726222703483127, 18.935447338618346, 9.696969696969697, 10.235294117647058, 5.301741595787769, 19.609445958219798, 15.10646535036779, 223.60959651035984, 10.773743016759777]


==> WINNET-abundances.txt <==
phen.	model	Cm247/U235	I129/I127	Pu244/U238	I129/Cm247	Cm247		U235		I129		I127		Pu244		U238		Eu151		Eu153		Th232
Bs125	Dhf1	1.86E-01	1.57E+00	4.76E-01	3.97E+01	5.90E-06	3.16E-05	2.34E-04	1.49E-04	1.58E-05	3.31E-05	2.62E-05	1.55E-05	1.07E-05
Bs125	Dhf2	1.76E-01	9.12E-01	4.76E-01	2.84E+01	6.15E-06	3.51E-05	1.75E-04	1.91E-04	1.72E-05	3.61E-05	4.56E-05	2.17E-05	1.20E-05
Bs125	Dhf4	1.55E-01	1.26E+00	4.34E-01	4.94E+01	4.82E-06	3.12E-05	2.38E-04	1.89E-04	1.44E-05	3.31E-05	3.01E-05	1.79E-05	1.05E-05
Bs125	Jhf1	2.17E-01	3.38E+00	5.08E-01	5.28E+01	6.97E-06	3.21E-05	3.68E-04	1.09E-04	1.68E-05	3.30E-05	1.11E-05	7.19E-06	1.02E-05
Bs125	Jhf2	2.11E-01	1.78E+00	5.09E-01	3.80E+01	6.65E-06	3.15E-05	2.53E-04	1.42E-04	1.62E-05	3.18E-05	2.60E-05	1.13E-05	1.09E-05
Bs125	Jhf4	2.09E-01	2.37E+00	5.21E-01	6.41E+01	5.48E-06	2.62E-05	3.51E-04	1.49E-04	1.39E-05	2.68E-05	1.39E-05	8.69E-06	8.19E-06
Bs125	Jmhf1	2.96E-01	1.73E+00	3.72E-01	5.71E+01	3.34E-06	1.13E-05	1.91E-04	1.10E-04	4.30E-06	1.16E-05	1.67E-05	1.70E-05	1.23E-06
Bs125	Jmhf2	3.07E-01	1.76E+00	3.09E-01	6.06E+01	3.90E-06	1.27E-05	2.36E-04	1.34E-04	3.38E-06	1.10E-05	2.55E-05	2.27E-05	2.71E-06
Bs125	Jmhf4	3.22E-01	1.96E+00	2.92E-01	7.46E+01	3.74E-06	1.16E-05	2.79E-04	1.42E-04	3.25E-06	1.11E-05	1.94E-05	1.85E-05	2.20E-06
FMdef	Dhf1	1.44E-01	1.27E+00	3.75E-01	3.20E+02	9.70E-07	6.74E-06	3.11E-04	2.45E-04	2.61E-06	6.97E-06	1.62E-05	9.15E-06	2.33E-06
FMdef	Dhf2	1.52E-01	1.17E+00	3.96E-01	2.63E+02	1.07E-06	7.04E-06	2.82E-04	2.41E-04	2.93E-06	7.40E-06	1.78E-05	9.66E-06	2.46E-06
FMdef	Dhf4	1.03E-01	1.20E+00	3.30E-01	4.41E+02	6.63E-07	6.42E-06	2.92E-04	2.44E-04	2.25E-06	6.80E-06	1.64E-05	9.32E-06	2.22E-06
FMdef	Jhf1	9.64E-02	1.76E+00	3.35E-01	5.00E+02	9.59E-07	9.95E-06	4.79E-04	2.72E-04	2.76E-06	8.25E-06	3.23E-06	2.21E-06	3.90E-06
FMdef	Jhf2	8.62E-02	1.65E+00	3.17E-01	4.95E+02	9.01E-07	1.04E-05	4.46E-04	2.70E-04	2.69E-06	8.49E-06	4.71E-06	2.67E-06	4.09E-06
FMdef	Jhf4	7.81E-02	1.69E+00	3.18E-01	5.91E+02	7.79E-07	9.98E-06	4.60E-04	2.73E-04	2.63E-06	8.25E-06	3.50E-06	2.36E-06	3.65E-06
FMdef	Jmhf1	1.40E-01	2.11E+00	2.26E-01	8.66E+02	5.24E-07	3.74E-06	4.54E-04	2.16E-04	7.69E-07	3.40E-06	5.07E-06	6.83E-06	6.70E-07
FMdef	Jmhf2	1.38E-01	2.11E+00	2.30E-01	8.75E+02	5.12E-07	3.72E-06	4.48E-04	2.12E-04	7.73E-07	3.36E-06	5.15E-06	6.68E-06	7.02E-07
FMdef	Jmhf4	1.44E-01	2.13E+00	2.29E-01	9.48E+02	4.82E-07	3.35E-06	4.57E-04	2.14E-04	7.41E-07	3.24E-06	4.70E-06	6.30E-06	5.55E-07
FMs6	Dhf1	1.77E-01	1.53E+00	4.31E-01	8.27E+01	4.00E-06	2.26E-05	3.31E-04	2.16E-04	9.83E-06	2.28E-05	2.40E-05	1.34E-05	7.10E-06
FMs6	Dhf2	1.89E-01	1.15E+00	4.59E-01	5.07E+01	4.51E-06	2.39E-05	2.29E-04	1.98E-04	1.13E-05	2.45E-05	2.86E-05	1.48E-05	7.36E-06
FMs6	Dhf4	1.22E-01	1.28E+00	3.65E-01	1.05E+02	2.56E-06	2.10E-05	2.67E-04	2.09E-04	8.00E-06	2.19E-05	2.36E-05	1.36E-05	6.52E-06
FMs6	Jhf1	1.27E-01	2.30E+00	3.79E-01	1.42E+02	3.52E-06	2.77E-05	5.01E-04	2.17E-04	8.73E-06	2.30E-05	5.87E-06	3.80E-06	1.02E-05
FMs6	Jhf2	1.16E-01	1.80E+00	3.69E-01	1.13E+02	3.41E-06	2.94E-05	3.85E-04	2.14E-04	8.93E-06	2.42E-05	1.14E-05	5.62E-06	1.06E-05
FMs6	Jhf4	9.44E-02	1.97E+00	3.43E-01	1.76E+02	2.50E-06	2.65E-05	4.39E-04	2.23E-04	7.55E-06	2.20E-05	6.74E-06	4.43E-06	8.70E-06
FMs6	Jmhf1	1.37E-01	2.33E+00	1.94E-01	2.36E+02	1.69E-06	1.23E-05	3.98E-04	1.71E-04	2.23E-06	1.15E-05	9.86E-06	1.25E-05	1.72E-06
FMs6	Jmhf2	1.33E-01	2.38E+00	1.92E-01	2.42E+02	1.57E-06	1.18E-05	3.80E-04	1.60E-04	2.10E-06	1.09E-05	1.03E-05	1.25E-05	1.64E-06
FMs6	Jmhf4	1.31E-01	2.47E+00	1.91E-01	2.70E+02	1.46E-06	1.11E-05	3.95E-04	1.60E-04	2.11E-06	1.11E-05	9.53E-06	1.21E-05	1.48E-06
FMv0.10	Dhf1	2.34E-01	1.89E+00	4.84E-01	5.82E+01	6.48E-06	2.77E-05	3.77E-04	2.00E-04	1.48E-05	3.07E-05	1.23E-05	7.72E-06	8.39E-06
FMv0.10	Dhf2	2.53E-01	9.59E-01	5.18E-01	2.82E+01	6.35E-06	2.51E-05	1.79E-04	1.87E-04	1.51E-05	2.92E-05	2.16E-05	1.03E-05	7.39E-06
FMv0.10	Dhf4	1.59E-01	1.43E+00	4.13E-01	6.23E+01	4.22E-06	2.66E-05	2.63E-04	1.84E-04	1.24E-05	3.01E-05	1.40E-05	9.65E-06	7.93E-06
FMv0.10	Jhf1	1.47E-01	2.82E+00	4.11E-01	9.28E+01	5.35E-06	3.65E-05	4.96E-04	1.76E-04	1.41E-05	3.43E-05	2.31E-06	1.60E-06	1.01E-05
FMv0.10	Jhf2	1.10E-01	1.41E+00	3.54E-01	7.17E+01	3.74E-06	3.39E-05	2.68E-04	1.91E-04	1.07E-05	3.02E-05	1.34E-05	5.07E-06	9.39E-06
FMv0.10	Jhf4	1.15E-01	2.04E+00	3.86E-01	9.25E+01	4.09E-06	3.54E-05	3.78E-04	1.85E-04	1.28E-05	3.31E-05	4.72E-06	3.14E-06	9.11E-06
FMv0.10	Jmhf1	1.78E-01	2.23E+00	2.07E-01	1.21E+02	2.97E-06	1.67E-05	3.59E-04	1.61E-04	3.13E-06	1.51E-05	1.07E-05	1.33E-05	2.84E-06
FMv0.10	Jmhf2	1.74E-01	2.23E+00	2.09E-01	1.11E+02	2.78E-06	1.60E-05	3.08E-04	1.38E-04	3.00E-06	1.43E-05	1.23E-05	1.37E-05	2.70E-06
FMv0.10	Jmhf4	1.72E-01	2.41E+00	1.99E-01	1.27E+02	2.66E-06	1.55E-05	3.38E-04	1.40E-04	2.94E-06	1.48E-05	9.91E-06	1.17E-05	2.43E-06
Wmhd	Dhf1	8.20E-02	2.49E+00	3.19E-01	4.29E+03	1.11E-07	1.35E-06	4.74E-04	1.90E-04	4.06E-07	1.27E-06	2.68E-05	1.56E-05	4.01E-07
Wmhd	Dhf2	8.41E-02	2.49E+00	3.24E-01	4.15E+03	1.13E-07	1.34E-06	4.68E-04	1.88E-04	4.10E-07	1.27E-06	2.66E-05	1.54E-05	4.02E-07
Wmhd	Dhf4	7.03E-02	2.48E+00	2.96E-01	4.97E+03	9.51E-08	1.35E-06	4.73E-04	1.90E-04	3.91E-07	1.32E-06	2.69E-05	1.57E-05	3.73E-07
Wmhd	Jhf1	8.66E-02	2.96E+00	3.27E-01	1.93E+03	3.36E-07	3.88E-06	6.49E-04	2.20E-04	8.77E-07	2.68E-06	6.46E-06	4.37E-06	2.34E-06
Wmhd	Jhf2	8.73E-02	3.01E+00	3.34E-01	1.88E+03	3.40E-07	3.90E-06	6.39E-04	2.12E-04	9.01E-07	2.69E-06	6.46E-06	4.36E-06	2.38E-06
Wmhd	Jhf4	7.80E-02	2.76E+00	2.95E-01	1.41E+03	4.02E-07	5.15E-06	5.68E-04	2.06E-04	1.07E-06	3.61E-06	6.51E-06	4.56E-06	2.58E-06
Wmhd	Jmhf1	9.36E-02	5.20E+00	2.43E-01	2.79E+03	2.57E-07	2.74E-06	7.17E-04	1.38E-04	6.26E-07	2.58E-06	8.68E-06	1.14E-05	3.62E-07
Wmhd	Jmhf2	9.61E-02	5.22E+00	2.42E-01	2.66E+03	2.67E-07	2.78E-06	7.09E-04	1.36E-04	6.31E-07	2.61E-06	8.53E-06	1.11E-05	3.70E-07
Wmhd	Jmhf4	1.05E-01	5.29E+00	2.41E-01	2.49E+03	2.92E-07	2.78E-06	7.29E-04	1.38E-04	6.44E-07	2.67E-06	9.56E-06	1.26E-05	3.70E-07
R1010	Dhf1	2.25E-01	3.53E+00	5.07E-01	3.59E+01	1.36E-05	6.06E-05	4.89E-04	1.38E-04	3.43E-05	6.77E-05	1.34E-05	9.72E-06	1.61E-05
R1010	Dhf2	1.86E-01	1.09E+00	4.81E-01	1.09E+01	1.34E-05	7.20E-05	1.46E-04	1.34E-04	3.66E-05	7.62E-05	5.02E-05	2.26E-05	1.98E-05
R1010	Dhf4	1.66E-01	2.11E+00	4.53E-01	3.03E+01	1.02E-05	6.13E-05	3.08E-04	1.46E-04	3.04E-05	6.72E-05	2.12E-05	1.60E-05	1.56E-05
R1010	Jhf1	1.85E-01	7.79E+00	5.00E-01	3.96E+01	1.10E-05	5.91E-05	4.34E-04	5.57E-05	3.08E-05	6.15E-05	3.41E-06	2.46E-06	1.52E-05
R1010	Jhf2	1.17E-01	1.88E+00	3.77E-01	2.80E+01	8.32E-06	7.09E-05	2.33E-04	1.24E-04	2.51E-05	6.66E-05	3.29E-05	1.25E-05	1.89E-05
R1010	Jhf4	1.52E-01	3.27E+00	4.75E-01	4.44E+01	8.69E-06	5.72E-05	3.86E-04	1.18E-04	2.73E-05	5.75E-05	1.09E-05	6.56E-06	1.43E-05
R1010	Jmhf1	2.19E-01	2.91E+00	2.37E-01	7.68E+01	5.01E-06	2.29E-05	3.85E-04	1.32E-04	4.98E-06	2.10E-05	1.84E-05	2.36E-05	3.40E-06
R1010	Jmhf2	2.15E-01	2.76E+00	2.31E-01	4.89E+01	5.13E-06	2.39E-05	2.51E-04	9.10E-05	4.95E-06	2.14E-05	2.54E-05	2.75E-05	4.09E-06
R1010	Jmhf4	2.11E-01	3.17E+00	2.21E-01	6.99E+01	4.60E-06	2.18E-05	3.21E-04	1.01E-04	4.64E-06	2.10E-05	1.79E-05	2.16E-05	3.36E-06
R1450	Dhf1	2.24E-01	2.57E+00	5.15E-01	3.13E+01	1.22E-05	5.44E-05	3.82E-04	1.49E-04	3.15E-05	6.11E-05	1.25E-05	8.79E-06	1.54E-05
R1450	Dhf2	1.75E-01	1.06E+00	4.80E-01	1.41E+01	1.17E-05	6.69E-05	1.65E-04	1.55E-04	3.34E-05	6.97E-05	5.83E-05	2.54E-05	1.95E-05
R1450	Dhf4	1.68E-01	2.08E+00	4.62E-01	3.44E+01	9.37E-06	5.58E-05	3.22E-04	1.55E-04	2.84E-05	6.15E-05	2.33E-05	1.69E-05	1.51E-05
R1450	Jhf1	1.88E-01	8.05E+00	5.08E-01	3.26E+01	1.04E-05	5.57E-05	3.41E-04	4.23E-05	2.90E-05	5.71E-05	3.69E-06	2.62E-06	1.57E-05
R1450	Jhf2	1.27E-01	1.81E+00	4.06E-01	3.10E+01	7.87E-06	6.19E-05	2.44E-04	1.35E-04	2.39E-05	5.88E-05	3.78E-05	1.47E-05	1.79E-05
R1450	Jhf4	1.68E-01	3.24E+00	5.02E-01	4.65E+01	8.35E-06	4.96E-05	3.88E-04	1.20E-04	2.49E-05	4.96E-05	1.33E-05	7.82E-06	1.40E-05
R1450	Jmhf1	2.71E-01	3.11E+00	2.83E-01	6.87E+01	5.07E-06	1.87E-05	3.48E-04	1.12E-04	4.78E-06	1.68E-05	1.71E-05	2.23E-05	3.13E-06
R1450	Jmhf2	2.67E-01	2.21E+00	2.92E-01	3.98E+01	5.32E-06	1.99E-05	2.12E-04	9.60E-05	5.08E-06	1.74E-05	2.78E-05	2.81E-05	3.90E-06
R1450	Jmhf4	2.64E-01	2.72E+00	2.76E-01	6.43E+01	4.61E-06	1.75E-05	2.96E-04	1.09E-04	4.59E-06	1.66E-05	1.81E-05	2.11E-05	3.01E-06

